AdaBoosting Text Prompts for Vision-Language Models

The classification accuracy of pretrained Vision-Language Models (VLMs) relies on the quality of the text prompts. Handcrafted templates and Large Language Model (LLM)-generated descriptions not only make predictions more interpretable, but also enable reuse of the same prompts across heterogeneous VLMs. Recent works construct task-adapted text prompts with a small number of labeled images. However, existing few-shot text prompting methods do not explicitly focus on misclassified examples during prompt construction, leading to only marginal improvements even as more shots become available. To fully exploit few-shot supervision, we propose Text Prompt Boosting (TPB), an AdaBoost-inspired framework that treats each text-prompt-based classifier as a weak learner and sequentially aggregates them into a strong ensemble by explicitly targeting hard, misclassified examples. Extensive experiments show that TPB preserves task-intrinsic, model-agnostic cues in text space, enabling robust cross-model transfer. Across eleven classification benchmarks, TPB improves accuracy on the source model and preserves shot-driven gains when transferred to larger, more capable VLMs, where existing methods struggle to sustain such improvements.

==> figure/fig_ablation.csv <==
x,x0,x1,x2,x4,cupl,cupldclip,all
1,63.89,65.72,66.60,67.07,65.27,66.74,67.07
2,66.39,67.55,68.21,68.53,66.75,68.00,68.53
4,69.00,69.42,70.05,70.29,67.62,69.28,70.29
8,71.38,71.13,71.65,71.85,68.85,70.65,71.85
16,72.61,72.26,72.62,72.87,69.56,71.55,72.87

==> figure/fig_stanfordcars_4aug.csv <==
x,train_acc,train_err,test_acc,test_err
0,0.770,0.230,0.526,0.230
1,0.847,0.996,0.564,0.996
2,0.867,1.000,0.571,1.000
3,0.867,0.000,0.580,0.000
4,0.862,0.000,0.589,0.000
5,0.867,0.000,0.591,0.000
6,0.862,1.000,0.589,1.000
7,0.862,1.000,0.588,1.000
8,0.888,0.000,0.594,0.000
9,0.893,0.000,0.594,0.000
10,0.893,1.000,0.594,1.000
11,0.888,1.000,0.596,1.000
12,0.893,1.000,0.597,1.000
13,0.898,1.000,0.596,1.000
14,0.898,0.000,0.596,0.000
15,0.888,0.000,0.595,0.000
16,0.893,1.000,0.598,1.000
17,0.893,1.000,0.598,1.000
18,0.893,0.000,0.598,0.000
19,0.893,1.000,0.600,1.000
20,0.888,0.000,0.600,0.000
21,0.893,0.000,0.600,0.000
22,0.898,1.000,0.600,1.000
23,0.888,1.000,0.601,1.000
24,0.888,1.000,0.600,1.000
25,0.888,0.000,0.601,0.000
26,0.893,1.000,0.604,1.000
27,0.893,1.000,0.605,1.000
28,0.898,1.000,0.606,1.000
29,0.898,0.000,0.606,0.000
30,0.903,1.000,0.605,1.000
31,0.903,1.000,0.604,1.000
32,0.903,0.000,0.606,0.000
33,0.913,1.000,0.605,1.000
34,0.898,1.000,0.606,1.000
35,0.898,0.000,0.606,0.000
36,0.898,1.000,0.606,1.000
37,0.898,0.000,0.607,0.000
38,0.898,1.000,0.607,1.000
39,0.903,0.000,0.607,0.000
40,0.903,0.000,0.606,0.000
41,0.908,1.000,0.606,1.000
42,0.903,1.000,0.607,1.000
43,0.903,0.000,0.607,0.000
44,0.903,1.000,0.606,1.000
45,0.903,1.000,0.607,1.000
46,0.903,1.000,0.607,1.000
47,0.903,1.000,0.607,1.000
48,0.903,1.000,0.606,1.000
49,0.903,1.000,0.607,1.000
50,0.903,0.000,0.607,0.000
51,0.903,0.000,0.607,0.000
52,0.903,1.000,0.608,1.000
53,0.903,0.000,0.609,0.000
54,0.903,1.000,0.608,1.000
55,0.903,0.000,0.609,0.000
56,0.903,0.000,0.608,0.000
57,0.903,0.000,0.609,0.000
58,0.903,0.000,0.607,0.000
59,0.903,1.000,0.607,1.000
60,0.903,0.000,0.608,0.000
61,0.903,0.000,0.608,0.000
62,0.903,0.000,0.608,0.000
63,0.903,1.000,0.609,1.000
64,0.903,1.000,0.609,1.000
65,0.903,1.000,0.609,1.000
66,0.903,1.000,0.609,1.000
67,0.903,1.000,0.610,1.000
68,0.903,1.000,0.610,1.000
69,0.908,1.000,0.609,1.000
70,0.908,0.000,0.609,0.000
71,0.908,1.000,0.611,1.000
72,0.908,1.000,0.610,1.000
73,0.908,0.000,0.611,0.000
74,0.908,1.000,0.611,1.000
75,0.908,1.000,0.610,1.000
76,0.908,1.000,0.611,1.000
77,0.913,1.000,0.610,1.000
78,0.913,1.000,0.611,1.000
79,0.913,1.000,0.612,1.000
80,0.913,1.000,0.610,1.000
81,0.913,1.000,0.610,1.000
82,0.913,1.000,0.611,1.000
83,0.913,0.000,0.611,0.000
84,0.913,1.000,0.611,1.000
85,0.913,0.000,0.610,0.000
86,0.908,0.000,0.611,0.000
87,0.908,1.000,0.611,1.000
88,0.913,1.000,0.610,1.000
89,0.908,0.000,0.611,0.000
90,0.903,1.000,0.610,1.000
91,0.908,1.000,0.611,1.000
92,0.908,1.000,0.611,1.000
93,0.908,0.000,0.610,0.000
94,0.908,1.000,0.610,1.000
95,0.908,1.000,0.610,1.000
96,0.908,1.000,0.609,1.000
97,0.913,1.000,0.609,1.000
98,0.913,1.000,0.610,1.000
99,0.908,1.000,0.609,1.000


==> figure/fig_stanfordcars_noaug.csv <==
x,train_acc,train_err,test_acc,test_err
0,0.964,0.036,0.579,0.036
1,0.944,0.002,0.583,0.002
2,0.944,0.005,0.581,0.005
3,0.944,0.011,0.579,0.011
4,0.944,0.006,0.577,0.006
5,0.944,0.007,0.574,0.007
6,0.944,0.014,0.574,0.014
7,0.944,0.045,0.573,0.045
8,0.944,0.086,0.573,0.086
9,0.954,0.047,0.574,0.047
10,0.954,0.705,0.574,0.705
11,0.954,0.933,0.573,0.933
12,0.954,0.965,0.573,0.965
13,0.954,0.929,0.574,0.929
14,0.954,0.946,0.574,0.946
15,0.954,0.977,0.571,0.977
16,0.954,0.947,0.569,0.947
17,0.954,0.832,0.570,0.832
18,0.954,0.759,0.569,0.759
19,0.954,0.855,0.570,0.855
20,0.954,0.948,0.570,0.948
21,0.954,0.920,0.570,0.920
22,0.954,0.937,0.570,0.937
23,0.954,0.932,0.569,0.932
24,0.954,0.870,0.570,0.870
25,0.954,0.933,0.569,0.933
26,0.954,0.974,0.568,0.974
27,0.954,0.993,0.568,0.993
28,0.954,0.998,0.568,0.998
29,0.954,0.994,0.567,0.994
30,0.954,0.984,0.567,0.984
31,0.954,0.994,0.567,0.994
32,0.954,0.998,0.567,0.998
33,0.954,0.996,0.567,0.996
34,0.954,0.994,0.566,0.994
35,0.954,0.993,0.567,0.993
36,0.954,0.995,0.566,0.995
37,0.954,0.983,0.566,0.983
38,0.954,0.988,0.567,0.988
39,0.954,0.997,0.567,0.997
40,0.954,0.995,0.567,0.995
41,0.954,0.987,0.567,0.987
42,0.954,0.961,0.566,0.961
43,0.954,0.921,0.566,0.921
44,0.954,0.942,0.566,0.942
45,0.954,0.906,0.566,0.906
46,0.954,0.707,0.566,0.707
47,0.954,0.462,0.566,0.462
48,0.954,0.215,0.566,0.215
49,0.954,0.449,0.566,0.449
50,0.954,0.571,0.567,0.571
51,0.954,0.484,0.566,0.484
52,0.954,0.379,0.566,0.379
53,0.954,0.493,0.566,0.493
54,0.954,0.604,0.566,0.604
55,0.954,0.638,0.566,0.638
56,0.954,0.452,0.566,0.452
57,0.954,0.331,0.566,0.331
58,0.954,0.283,0.566,0.283
59,0.954,0.170,0.566,0.170
60,0.954,0.076,0.566,0.076
61,0.954,0.033,0.566,0.033
62,0.954,0.063,0.566,0.063
63,0.954,0.064,0.566,0.064
64,0.954,0.042,0.566,0.042
65,0.954,0.088,0.566,0.088
66,0.954,0.109,0.566,0.109
67,0.954,0.091,0.566,0.091
68,0.954,0.047,0.565,0.047
69,0.954,0.662,0.565,0.662
70,0.954,0.537,0.565,0.537
71,0.954,0.453,0.565,0.453
72,0.954,0.092,0.565,0.092
73,0.954,0.059,0.566,0.059
74,0.954,0.025,0.566,0.025
75,0.954,0.010,0.566,0.010
76,0.954,0.005,0.566,0.005
77,0.954,0.002,0.566,0.002
78,0.954,0.017,0.565,0.017
79,0.954,0.005,0.565,0.005
80,0.954,0.007,0.565,0.007
81,0.954,0.013,0.565,0.013
82,0.954,0.004,0.565,0.004
83,0.954,0.002,0.565,0.002
84,0.954,0.002,0.565,0.002
85,0.954,0.001,0.565,0.001
86,0.954,0.005,0.565,0.005
87,0.954,0.001,0.565,0.001
88,0.954,0.001,0.565,0.001
89,0.954,0.001,0.565,0.001
90,0.954,0.001,0.565,0.001
91,0.954,0.001,0.565,0.001
92,0.954,0.001,0.565,0.001
93,0.954,0.001,0.565,0.001
94,0.954,0.000,0.565,0.000
95,0.954,0.000,0.565,0.000
96,0.954,0.000,0.565,0.000
97,0.954,0.000,0.565,0.000
98,0.954,0.000,0.565,0.000
99,0.954,0.000,0.565,0.000

